Towards time-variant scenario reduction for energy system optimization modeling under uncertainty

Stochastic programming has become a popular tool for supporting decision-making under uncertainty in the long-term planning of energy systems. Existing scenario reduction methods, however, are naive about the long-term temporal nature of scenarios, which limits their efficiency in reducing model size. In this paper, we overcome this inefficiency by proposing a novel time-variant scenario reduction framework that explicitly allows for varying scenario aggregations over time. As a result, scenario probabilities become time-variant, enabling not only the accurate capture of scenario realizations but also their probabilities at the time steps that drive investment decisions. This substantially increases flexibility compared to traditional time-invariant methods, which we demonstrate on a two-stage stochastic generation expansion planning problem with uncertain renewable power production.

==> Figures/spaghetti/spaghetti_base_data.csv <==
clusters,apr_Jan,apr_Feb,apr_Mar,apr_Apr,apr_May,apr_Jun,apr_Jul,apr_Aug,apr_Sep,apr_Oct,apr_Nov,apr_Dec,tv_Jan,tv_Feb,tv_Mar,tv_Apr,tv_May,tv_Jun,tv_Jul,tv_Aug,tv_Sep,tv_Oct,tv_Nov,tv_Dec,apr_mean,tv_mean
1,145.333,88.990,135.055,84.053,76.340,101.491,119.623,77.355,59.729,84.620,119.288,162.681,145.333,88.990,135.055,84.053,76.340,101.491,119.623,77.355,59.729,84.620,119.288,162.681,104.547,104.547
2,40.927,29.479,57.765,51.054,60.069,54.304,46.766,71.885,46.259,67.998,33.759,42.155,48.807,24.191,27.812,22.961,30.483,12.635,52.327,17.923,7.250,24.565,48.084,40.176,50.202,29.768
3,39.628,17.302,30.600,32.558,61.089,34.056,46.766,13.357,19.028,51.843,32.373,27.154,5.911,2.771,8.723,0.522,7.060,5.397,8.842,6.484,2.404,4.253,15.033,11.865,33.813,6.606
4,17.032,19.903,28.370,21.167,28.416,9.993,32.469,1.391,1.991,36.349,15.349,12.121,6.399,3.837,4.243,0.477,5.782,1.197,1.063,2.006,0.209,1.010,3.253,7.212,18.713,3.057
5,10.468,15.332,29.280,11.311,20.519,9.993,8.004,1.391,3.386,14.281,8.491,12.121,3.842,0.388,3.311,0.495,0.653,0.197,1.384,1.229,0.026,0.758,2.568,2.585,12.048,1.453
6,10.468,16.055,26.600,14.847,24.114,6.918,8.004,1.146,1.991,5.779,20.982,12.121,2.548,0.355,2.428,0.175,0.130,0.079,1.434,0.194,0.183,0.482,0.816,1.291,12.419,0.843
7,8.114,15.332,27.455,7.840,19.712,9.664,18.811,1.391,1.991,1.871,1.547,15.977,0.658,0.406,0.136,0.134,1.004,1.188,0.756,0.011,0.193,0.479,1.311,1.892,10.809,0.681
8,2.310,4.898,5.545,7.467,7.198,2.358,9.404,1.391,3.375,5.046,11.770,9.156,0.867,0.406,0.136,0.069,0.224,0.072,0.137,0.008,0.162,0.302,1.349,1.784,5.827,0.460
9,3.867,4.154,9.925,6.343,7.261,3.075,2.979,0.558,0.317,1.316,7.494,3.575,0.922,0.393,0.145,0.052,1.247,1.308,2.349,0.104,0.162,0.126,1.352,1.734,4.239,0.825
10,2.285,5.372,5.292,1.885,3.401,2.518,0.808,0.438,3.559,1.679,8.648,2.075,1.331,0.406,0.161,0.106,0.216,0.249,1.663,0.071,0.275,0.448,0.916,1.054,3.163,0.575
11,2.662,2.324,3.580,1.885,1.950,1.635,1.075,0.220,0.334,0.536,1.386,0.987,0.950,0.926,0.149,0.205,0.175,0.004,1.987,0.004,0.091,0.162,1.177,0.969,1.548,0.567
12,2.519,1.995,6.783,1.267,2.657,2.311,3.085,0.274,1.813,0.536,1.465,0.349,1.234,0.623,0.078,0.206,0.053,0.001,0.091,0.036,0.543,0.266,1.185,0.919,2.088,0.436
13,0.648,2.603,2.133,2.432,0.715,0.330,1.075,0.301,0.539,0.223,1.724,1.063,0.859,1.353,0.139,0.021,0.210,0.011,0.552,0.063,0.420,0.288,1.029,0.923,1.149,0.489
14,0.368,1.687,1.292,1.328,0.001,0.144,0.757,0.440,0.539,1.012,0.508,1.243,0.942,0.496,0.149,0.005,0.220,0.028,0.180,0.009,0.103,0.259,0.906,0.857,0.777,0.346
15,0.648,1.005,1.687,0.010,1.221,0.000,1.075,0.218,0.000,1.117,0.232,0.034,0.790,0.453,0.090,0.022,0.242,0.000,0.061,0.009,0.080,0.217,0.772,0.990,0.604,0.310
16,0.648,4.354,0.462,0.680,0.823,0.313,0.000,0.218,0.049,0.601,0.958,0.343,0.591,0.232,0.075,0.010,0.195,0.212,0.211,0.005,0.033,0.254,0.617,0.572,0.787,0.251
17,0.000,0.000,1.868,0.000,0.715,0.000,0.364,0.000,0.049,0.000,0.181,0.343,0.357,0.247,0.094,0.003,0.000,0.104,0.089,0.008,0.041,0.172,0.588,0.322,0.293,0.169
18,0.434,1.318,0.000,0.010,0.317,0.006,0.362,0.000,0.000,0.199,0.642,0.000,0.124,0.198,0.064,0.014,0.058,0.219,0.024,0.007,0.049,0.045,0.365,0.209,0.274,0.115
19,0.041,1.318,0.004,0.680,0.000,0.000,0.000,0.000,0.000,0.000,0.054,0.012,0.056,0.279,0.066,0.014,0.000,0.219,0.015,0.003,0.049,0.034,0.247,0.082,0.176,0.089
20,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.037,0.068,0.029,0.014,0.204,0.219,0.084,0.002,0.036,0.116,0.022,0.059,0.000,0.074


==> tikz/TV_apriori_global_cluster_probabilities.csv <==
time_step,cluster_1,cluster_2,cluster_3,cluster_4
1,0.1,0.3,0.15,0.45
2,0.1,0.05,0.4,0.45
3,0.1,0.3,0.4,0.2
4,0.1,0.25,0.45,0.2
5,0.15,0.15,0.5,0.2
6,0.35,0.15,0.2,0.3
7,0.3,0.15,0.3,0.25
8,0.3,0.1,0.2,0.4
9,0.2,0.2,0.25,0.35
10,0.55,0.15,0.05,0.25
11,0.55,0.2,0.05,0.2
12,0.55,0.2,0.05,0.2
13,0.25,0.35,0.2,0.2
14,0.3,0.35,0.2,0.15
15,0.4,0.25,0.2,0.15
16,0.35,0.3,0.2,0.15
17,0.4,0.4,0.1,0.1
18,0.2,0.6,0.1,0.1
19,0.2,0.3,0.2,0.3
20,0.3,0.25,0.3,0.15
21,0.1,0.4,0.3,0.2
22,0.1,0.35,0.3,0.25
23,0.15,0.35,0.35,0.15
24,0.15,0.25,0.4,0.2
25,0.15,0.25,0.3,0.3
26,0.4,0.3,0.05,0.25
27,0.3,0.3,0.1,0.3
28,0.15,0.45,0.1,0.3
29,0.15,0.4,0.2,0.25
30,0.3,0.35,0.2,0.15
31,0.3,0.35,0.15,0.2
32,0.35,0.35,0.15,0.15
33,0.35,0.35,0.15,0.15
34,0.45,0.15,0.2,0.2
35,0.45,0.15,0.2,0.2
36,0.4,0.2,0.2,0.2
37,0.4,0.2,0.15,0.25
38,0.4,0.2,0.15,0.25
39,0.4,0.2,0.15,0.25
40,0.4,0.2,0.15,0.25
41,0.55,0.15,0.1,0.2
42,0.55,0.1,0.1,0.25
43,0.5,0.1,0.1,0.3
44,0.35,0.2,0.1,0.35
45,0.2,0.2,0.1,0.5
46,0.2,0.2,0.1,0.5
47,0.3,0.25,0.1,0.35
48,0.3,0.2,0.1,0.4
49,0.45,0.2,0.1,0.25
50,0.25,0.25,0.05,0.45
51,0.15,0.25,0.05,0.55
52,0.15,0.25,0.05,0.55
53,0.15,0.25,0.05,0.55
54,0.45,0.15,0.05,0.35
55,0.45,0.15,0.05,0.35
56,0.4,0.3,0.05,0.25
57,0.5,0.2,0.05,0.25
58,0.4,0.3,0.05,0.25
59,0.45,0.25,0.05,0.25
60,0.3,0.35,0.05,0.3
61,0.35,0.25,0.05,0.35
62,0.35,0.25,0.05,0.35
63,0.35,0.25,0.05,0.35
64,0.35,0.2,0.05,0.4
65,0.4,0.15,0.05,0.4
66,0.3,0.25,0.05,0.4
67,0.3,0.3,0.05,0.35
68,0.3,0.3,0.05,0.35
69,0.45,0.25,0.05,0.25
70,0.45,0.25,0.05,0.25
71,0.5,0.1,0.05,0.35
72,0.45,0.1,0.05,0.4
73,0.35,0.3,0.15,0.2
74,0.2,0.3,0.15,0.35
75,0.2,0.3,0.15,0.35
76,0.55,0.1,0.05,0.3
77,0.55,0.1,0.1,0.25
78,0.5,0.15,0.1,0.25
79,0.7,0.1,0.1,0.1
80,0.45,0.15,0.15,0.25
81,0.3,0.45,0.15,0.1
82,0.3,0.4,0.15,0.15
83,0.3,0.3,0.2,0.2
84,0.3,0.3,0.2,0.2
85,0.3,0.3,0.2,0.2
86,0.2,0.35,0.25,0.2
87,0.2,0.35,0.15,0.3
88,0.2,0.35,0.15,0.3
89,0.6,0.15,0.1,0.15
90,0.45,0.2,0.1,0.25
91,0.5,0.15,0.1,0.25
92,0.5,0.2,0.1,0.2
93,0.5,0.15,0.1,0.25
94,0.5,0.15,0.1,0.25
95,0.35,0.3,0.1,0.25
96,0.25,0.35,0.1,0.3


==> tikz/TV_apriori_global_scenario_cluster_matrix.csv <==
scenario,t_1,t_2,t_3,t_4,t_5,t_6,t_7,t_8,t_9,t_10,t_11,t_12,t_13,t_14,t_15,t_16,t_17,t_18,t_19,t_20,t_21,t_22,t_23,t_24,t_25,t_26,t_27,t_28,t_29,t_30,t_31,t_32,t_33,t_34,t_35,t_36,t_37,t_38,t_39,t_40,t_41,t_42,t_43,t_44,t_45,t_46,t_47,t_48,t_49,t_50,t_51,t_52,t_53,t_54,t_55,t_56,t_57,t_58,t_59,t_60,t_61,t_62,t_63,t_64,t_65,t_66,t_67,t_68,t_69,t_70,t_71,t_72,t_73,t_74,t_75,t_76,t_77,t_78,t_79,t_80,t_81,t_82,t_83,t_84,t_85,t_86,t_87,t_88,t_89,t_90,t_91,t_92,t_93,t_94,t_95,t_96
1,4,4,4,3,3,1,1,1,1,1,1,1,1,1,1,1,2,2,4,2,2,2,2,2,2,1,2,2,2,4,4,2,1,1,1,1,1,1,1,1,1,1,1,4,2,2,1,1,1,2,1,1,1,1,1,1,1,1,1,4,1,1,4,1,1,1,2,2,1,1,1,1,4,4,4,1,1,1,1,1,2,2,2,2,2,2,2,2,1,2,2,4,4,4,4,4
2,3,3,3,3,3,3,3,3,3,4,2,4,4,4,4,4,1,2,4,4,4,4,4,3,3,2,4,2,4,2,2,1,2,4,4,4,4,4,4,4,1,1,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,1,4,4,1,4,4,4,4,4,1,1,1,1,4,4,4,1,1,1,1,1,1,1,1,1,1,2,2,2,1,1,1,1,1,1,2,2
3,4,3,3,3,3,1,1,1,4,1,1,1,2,2,2,2,1,2,4,4,4,4,2,2,2,1,2,2,2,2,2,1,2,4,4,3,4,4,4,4,1,1,1,1,4,4,4,4,4,4,4,4,4,1,1,1,1,1,1,4,1,1,4,1,1,1,2,2,4,4,4,4,4,4,4,1,1,1,1,3,2,2,2,2,2,2,2,2,1,1,1,1,1,1,1,2
4,1,1,1,1,2,1,1,1,1,1,1,1,2,1,1,1,2,2,2,1,1,1,1,1,1,1,2,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,4,2,2,1,1,1,2,4,4,4,1,1,1,1,1,1,4,1,1,4,1,1,4,1,1,2,2,4,4,4,4,4,1,1,1,1,3,2,2,2,2,2,2,2,2,1,1,1,1,1,1,1,1
5,4,4,2,2,4,4,3,3,3,4,2,4,4,4,4,4,1,2,4,4,4,4,4,4,3,2,1,4,3,3,2,1,2,2,2,3,2,2,2,2,2,3,3,2,1,1,2,2,2,1,2,2,2,4,4,4,4,4,2,1,4,4,1,4,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
6,3,3,3,3,3,3,3,4,4,1,1,1,2,2,2,2,1,1,3,1,2,2,2,4,3,2,1,4,4,4,4,4,4,3,3,2,2,2,2,2,4,4,4,2,1,1,2,2,2,1,2,2,2,2,2,2,2,2,4,2,4,4,1,4,4,2,1,1,2,2,2,2,3,3,3,2,2,3,2,2,3,3,3,3,3,3,3,3,4,4,4,2,4,4,4,4
7,4,4,4,4,3,3,3,4,3,4,4,2,3,3,3,3,4,4,1,3,3,3,3,3,4,4,1,4,3,3,3,3,3,3,3,2,3,3,3,3,3,2,2,3,3,3,3,3,3,1,2,2,2,2,2,2,2,2,4,1,4,4,1,4,4,4,4,4,1,1,1,1,1,4,4,1,1,1,1,1,2,2,2,2,2,2,2,2,1,2,2,4,2,2,2,2
8,2,4,2,2,1,2,2,2,2,2,4,2,3,3,3,3,3,3,1,3,3,3,3,3,4,4,1,4,4,4,4,4,4,1,1,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,4,4,2,2,2,4,2,2,2,2,2,2,2,1,1,4,4,1,1,1,4,4,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
9,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,2,1,3,1,2,4,4,4,3,2,4,2,2,1,1,2,1,1,1,1,1,1,1,1,1,1,1,4,2,2,1,1,1,2,4,4,4,1,1,1,1,1,1,2,2,2,2,2,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,2,1,1,1,1,1,1,1,1
10,2,4,4,4,3,1,4,4,4,1,1,1,2,2,2,2,1,2,2,2,4,4,3,3,4,4,3,3,3,3,3,3,3,3,3,2,3,3,3,3,4,4,4,1,4,4,4,4,1,4,4,4,4,1,1,1,1,1,1,4,1,1,4,1,1,1,2,2,1,4,4,4,2,2,2,4,4,4,1,3,2,2,3,3,3,3,4,4,1,2,1,1,1,1,2,4
11,2,4,2,2,1,2,2,3,3,3,3,3,3,3,3,3,4,4,1,3,3,3,3,3,4,4,1,4,4,2,2,1,2,2,2,3,2,2,2,2,2,3,3,2,1,1,2,2,2,1,2,2,2,4,4,4,4,4,2,1,4,4,1,4,4,4,4,4,4,4,4,4,2,2,2,4,3,2,4,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3
12,4,3,3,3,2,1,1,1,4,1,1,1,1,2,2,2,1,1,3,1,2,2,2,2,2,1,4,2,2,2,2,1,2,2,2,3,2,2,2,2,2,4,4,2,1,1,2,4,4,4,4,4,4,4,4,4,4,4,2,1,4,4,1,4,4,2,1,1,2,2,2,2,3,3,3,3,2,3,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3
13,4,4,4,4,4,4,4,4,4,1,1,1,2,2,1,2,2,2,2,2,2,2,2,2,2,1,2,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,4,4,4,1,1,1,2,1,1,1,1,1,1,1,1,1,4,1,1,4,1,1,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2
14,4,3,3,3,3,3,3,4,4,4,2,4,4,2,2,2,1,2,4,3,3,3,3,3,3,2,4,2,2,2,4,4,4,1,1,1,1,1,1,1,1,1,1,4,4,4,1,1,1,2,1,1,1,1,1,1,1,1,1,4,1,1,4,1,1,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2
15,2,4,2,4,4,4,3,3,3,4,2,4,4,4,4,4,1,2,2,2,2,2,2,2,2,1,4,2,2,2,2,1,2,4,4,4,4,4,4,4,1,1,1,1,4,4,4,4,1,4,4,4,4,4,4,2,1,2,1,2,2,2,2,4,4,4,4,4,4,4,4,4,2,2,2,4,4,4,3,4,4,4,4,4,4,4,4,4,2,4,4,4,2,2,2,2
16,4,3,3,3,3,4,4,4,4,1,1,1,1,1,1,1,2,2,2,2,2,2,2,4,3,2,4,2,2,1,1,2,1,1,1,1,1,1,1,1,4,4,4,1,4,4,4,4,4,4,4,4,4,1,1,2,1,2,4,2,2,2,2,2,2,2,1,1,2,2,4,4,2,2,2,4,4,2,3,4,4,4,4,4,4,4,4,4,2,4,4,2,4,4,4,4
17,2,4,2,2,1,2,2,2,2,2,4,2,2,2,1,1,2,1,3,1,1,1,1,1,1,1,2,2,2,1,1,2,1,1,1,1,1,1,1,1,1,1,1,4,4,4,2,2,2,1,2,2,2,2,2,2,2,2,4,2,2,2,2,2,2,4,4,4,4,1,1,1,1,4,4,1,1,1,1,1,2,2,2,2,2,2,2,2,1,1,1,1,1,1,1,1
18,2,2,2,2,4,4,4,4,2,1,1,1,2,1,1,1,2,2,2,1,2,2,1,1,1,1,2,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,4,2,2,1,1,1,4,4,4,4,1,1,1,1,1,1,2,1,1,4,1,1,1,2,2,1,1,1,4,2,2,2,4,4,4,1,4,2,2,4,4,4,4,4,4,4,4,4,2,4,4,4,4
19,4,3,3,3,3,1,1,1,1,1,1,1,1,1,1,1,2,2,4,3,3,3,3,3,4,4,1,4,4,2,2,1,2,4,4,4,4,4,4,4,1,1,1,1,4,4,4,4,1,4,4,4,4,4,4,4,4,4,2,1,4,4,1,4,4,2,1,1,2,2,4,4,2,2,2,4,4,4,1,4,2,4,4,4,4,4,4,4,2,4,4,2,4,4,4,4
20,3,3,3,3,3,4,4,4,2,2,4,2,3,3,3,3,3,3,1,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,2,3,3,3,3,3,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,2,3,2,4,4,2,2,2,2,2,3,4,4,4,2,2,4,2,2,2,2

